Tree species classification from hyperspectral data using graph-regularized neural networks

We propose a novel graph-regularized neural network (GRNN) algorithm for tree species classification. The proposed algorithm encompasses superpixel-based segmentation for graph construction, a pixel-wise neural network classifier, and the label propagation technique to generate an accurate and realistic (emulating tree crowns) classification map on a sparsely annotated data set. GRNN outperforms several state-of-the-art techniques not only for the standard Indian Pines HSI but also achieves a high classification accuracy (approx. 92%) on a new HSI data set collected over the heterogeneous forests of French Guiana (FG) when less than 1% of the pixels are labeled. We further show that GRNN is competitive with the state-of-the-art semi-supervised methods and exhibits a small deviation in accuracy for different numbers of training samples and over repeated trials with randomly sampled labeled pixels for training.

==> FG_images/grnn_stats_fgdata.txt <==
total pixels: 616564
 labeled pixels: 37975
 labeled pixels used in testing: 34182
OA = 84.61763501257971%, kappa = 0.7910597559909045
 
total pixels: 616564
 labeled pixels: 37975
 labeled pixels used in testing: 26587
OA = 89.73182382367322%, kappa = 0.8641867256946356
 
total pixels: 616564
 labeled pixels: 37975
 labeled pixels used in testing: 18990
OA = 91.45339652448658%, kappa = 0.8883884399530867
 
total pixels: 616564
 labeled pixels: 37975
 labeled pixels used in testing: 11397
OA = 90.55891901377555%, kappa = 0.8753872335925049
 

